A model for the complex reflection coefficient of a collection of parallel layers

Reflectometry is a technique that uses the light reflected by a sample to determine properties of the sample. Interferometric reflectometry uses interference between two beams, one of which is incident on ---and reflected back by--- a sample and one of which is not, to obtain the complex electric field rather than merely its intensity. Since this interference allows one to retrieve an increased amount of information about the light, it also allows one to obtain more information about the sample, such as a thin layer. We will apply the methods derived here to the case of a planar lipid bilayer.

==> dat-nsargs-1.dat <==
0	0
3	0.02514
6	0.05021
9	0.07512
12	0.09979
15	0.1242
18	0.1481
21	0.1716
24	0.1944
27	0.2166
30	0.238
33	0.2584
36	0.2777
39	0.2958
42	0.3126
45	0.3277
48	0.341
51	0.3523
54	0.3612
57	0.3676
60	0.3711
63	0.3712
66	0.3677
69	0.3601
72	0.3481
75	0.3311
78	0.3089
81	0.2811
84	0.2478
87	0.2089
90	0.165
93	0.1166
96	0.06501
99	0.01148
102	-0.0424
105	-0.09502
108	-0.1449
111	-0.1908
114	-0.2319
117	-0.2676
120	-0.2978
123	-0.3223
126	-0.3415
129	-0.3556
132	-0.365
135	-0.3702
138	-0.3716
141	-0.3695
144	-0.3643
147	-0.3564
150	-0.3461
153	-0.3336
156	-0.3192
159	-0.3031
162	-0.2856
165	-0.2668
168	-0.2468
171	-0.2258
174	-0.204
177	-0.1814
180	-0.1582
183	-0.1344
186	-0.1102
189	-0.08564
192	-0.06082
195	-0.03581
198	-0.01069
201	0.01446
204	0.03957
207	0.06455
210	0.08934
213	0.1138
216	0.138
219	0.1617
222	0.1848
225	0.2073
228	0.229
231	0.2498
234	0.2697
237	0.2883
240	0.3056
243	0.3215
246	0.3356
249	0.3477
252	0.3577
255	0.3652
258	0.37
261	0.3716
264	0.3697
267	0.3639
270	0.3538
273	0.3389
276	0.319
279	0.2936
282	0.2627
285	0.2261
288	0.1842
291	0.1377
294	0.08728
297	0.03437
300	-0.01956
303	-0.0729
306	-0.1241
309	-0.1719
312	-0.2151
315	-0.2531
318	-0.2856
321	-0.3125
324	-0.334
327	-0.3502
330	-0.3615
333	-0.3685
336	-0.3714
339	-0.3707
342	-0.3668
345	-0.3601
348	-0.3507
351	-0.3391
354	-0.3255
357	-0.3102
360	-0.2932
363	-0.2749
366	-0.2554
369	-0.2348
372	-0.2133
375	-0.1911
378	-0.1681
381	-0.1446
384	-0.1205
387	-0.09612
390	-0.0714
393	-0.04646
396	-0.02138
399	0.003767
402	0.0289
405	0.05395
408	0.07883
411	0.1035
414	0.1278
417	0.1517
420	0.175
423	0.1978
426	0.2199
429	0.2411
432	0.2614
435	0.2805
438	0.2984
441	0.3149
444	0.3298
447	0.3428
450	0.3538
453	0.3624
456	0.3683
459	0.3713
462	0.3709
465	0.3668
468	0.3586
471	0.3458
474	0.3281
477	0.3051
480	0.2765
483	0.2423
486	0.2027
489	0.158
492	0.1091
495	0.05708
498	0.003392
501	-0.0504
504	-0.1027
507	-0.1521
510	-0.1973
513	-0.2376
516	-0.2725
519	-0.3018
522	-0.3255
525	-0.3439
528	-0.3573
531	-0.366
534	-0.3706
537	-0.3714
540	-0.3689
543	-0.3633
546	-0.355
549	-0.3443
552	-0.3315
555	-0.3169
558	-0.3006
561	-0.2829
564	-0.2638
567	-0.2437
570	-0.2226
573	-0.2006
576	-0.1779
579	-0.1546
582	-0.1308
585	-0.1065
588	-0.08194
591	-0.05709
594	-0.03205
597	-0.006926
600	0.01822
	

==> dat-nsargs-2.dat <==
0	0
3	0.04865
6	0.0973
9	0.146
12	0.1946
15	0.2433
18	0.2919
21	0.3406
24	0.3893
27	0.438
30	0.4866
33	0.5353
36	0.584
39	0.6328
42	0.6815
45	0.7302
48	0.779
51	0.8277
54	0.8765
57	0.9253
60	0.9741
63	1.023
66	1.072
69	1.12
72	1.169
75	1.218
78	1.267
81	1.316
84	1.365
87	1.413
90	1.462
93	1.511
96	1.56

==> dat-nsargs-3.dat <==
0	0
3	0.07577
6	0.1516
9	0.2277
12	0.3041
15	0.3808
18	0.4581
21	0.536
24	0.6147
27	0.6942
30	0.7748
33	0.8565
36	0.9397
39	1.024
42	1.111
45	1.199
48	1.29
51	1.383
54	1.479
57	1.579
60	1.682
63	1.789
66	1.9
69	2.016
72	2.137
75	2.263
78	2.394
81	2.531
84	2.672
87	2.817
90	2.965
93	3.115

==> dat-nsargs-4.dat <==
99	-1.533
102	-1.484
105	-1.435
108	-1.386
111	-1.337
114	-1.288
117	-1.24
120	-1.191
123	-1.142
126	-1.093
129	-1.044
132	-0.9956
135	-0.9468
138	-0.898
141	-0.8492
144	-0.8005
147	-0.7517
150	-0.703
153	-0.6542
156	-0.6055
159	-0.5568
162	-0.5081
165	-0.4594
168	-0.4107
171	-0.362
174	-0.3134
177	-0.2647
180	-0.2161
183	-0.1674
186	-0.1187
189	-0.07009
192	-0.02144
195	0.02721
198	0.07586
201	0.1245
204	0.1732
207	0.2218
210	0.2705
213	0.3191
216	0.3678
219	0.4165
222	0.4652
225	0.5139
228	0.5626
231	0.6113
234	0.66
237	0.7087
240	0.7575
243	0.8062
246	0.855
249	0.9038
252	0.9526
255	1.001
258	1.05
261	1.099
264	1.148
267	1.197
270	1.245
273	1.294
276	1.343
279	1.392
282	1.441
285	1.49
288	1.538

==> dat-nsargs-5.dat <==
291	-1.554
294	-1.505
297	-1.457
300	-1.408
303	-1.359
306	-1.31
309	-1.261
312	-1.212
315	-1.163
318	-1.115
321	-1.066
324	-1.017
327	-0.9683
330	-0.9195
333	-0.8707
336	-0.8219
339	-0.7732
342	-0.7244
345	-0.6757
348	-0.627
351	-0.5783
354	-0.5296
357	-0.4809
360	-0.4322
363	-0.3835
366	-0.3348
369	-0.2862
372	-0.2375
375	-0.1888
378	-0.1402
381	-0.09153
384	-0.04288
387	0.005766
390	0.05442
393	0.1031
396	0.1517
399	0.2004
402	0.249
405	0.2977
408	0.3464
411	0.395
414	0.4437
417	0.4924
420	0.5411
423	0.5898
426	0.6385
429	0.6873
432	0.736
435	0.7848
438	0.8335
441	0.8823
444	0.9311
447	0.9798
450	1.029
453	1.077
456	1.126
459	1.175
462	1.224
465	1.273
468	1.322
471	1.37
474	1.419
477	1.468
480	1.517
483	1.566

==> dat-nsargs-6.dat <==
486	-1.527
489	-1.478
492	-1.429
495	-1.38
498	-1.332
501	-1.283
504	-1.234
507	-1.185
510	-1.136
513	-1.087
516	-1.039
519	-0.9898
522	-0.941
525	-0.8922
528	-0.8434
531	-0.7947
534	-0.7459
537	-0.6972
540	-0.6485
543	-0.5997
546	-0.551
549	-0.5023
552	-0.4536
555	-0.405
558	-0.3563
561	-0.3076
564	-0.2589
567	-0.2103
570	-0.1616
573	-0.113
576	-0.06432
579	-0.01567
582	0.03297
585	0.08162
588	0.1303
591	0.1789
594	0.2276
597	0.2762
600	0.3249

==> dat-nsargs-7.dat <==
96	-3.018
99	-2.87
102	-2.723
105	-2.581
108	-2.442
111	-2.309
114	-2.181
117	-2.059
120	-1.941
123	-1.828
126	-1.72
129	-1.615
132	-1.515
135	-1.417
138	-1.323
141	-1.231
144	-1.142
147	-1.055
150	-0.9698
153	-0.8861
156	-0.8039
159	-0.7229
162	-0.643
165	-0.5641
168	-0.4859
171	-0.4085
174	-0.3315
177	-0.255
180	-0.1789
183	-0.1029
186	-0.02714
189	0.04862
192	0.1244
195	0.2004
198	0.2767
201	0.3533
204	0.4304
207	0.508
210	0.5864
213	0.6656
216	0.7458
219	0.8271
222	0.9097
225	0.9938
228	1.08
231	1.167
234	1.257
237	1.35
240	1.445
243	1.543
246	1.644
249	1.75
252	1.859
255	1.974
258	2.093
261	2.217
264	2.346
267	2.481
270	2.621
273	2.764
276	2.912
279	3.061

==> dat-nsargs-8.dat <==
282	-3.072
285	-2.923
288	-2.775
291	-2.631
294	-2.491
297	-2.356
300	-2.226
303	-2.102
306	-1.982
309	-1.868
312	-1.758
315	-1.652
318	-1.55
321	-1.452
324	-1.357
327	-1.264
330	-1.174
333	-1.086
336	-1
339	-0.9159
342	-0.8332
345	-0.7518
348	-0.6716
351	-0.5923
354	-0.5139
357	-0.4361
360	-0.359
363	-0.2824
366	-0.2061
369	-0.1301
372	-0.05429
375	0.02147
378	0.09726
381	0.1732
384	0.2493
387	0.3258
390	0.4027
393	0.4801
396	0.5582
399	0.6371
402	0.7169
405	0.7978
408	0.8799
411	0.9635
414	1.049
417	1.136
420	1.225
423	1.316
426	1.41
429	1.507
432	1.608
435	1.712
438	1.82
441	1.932
444	2.05
447	2.172
450	2.299
453	2.432
456	2.57
459	2.712
462	2.859
465	3.007

==> dat-nsargs-9.dat <==
468	-3.126
471	-2.976
474	-2.828
477	-2.682
480	-2.541
483	-2.404
486	-2.272
489	-2.146
492	-2.025
495	-1.908
498	-1.797
501	-1.69
504	-1.586
507	-1.487
510	-1.39
513	-1.297
516	-1.206
519	-1.117
522	-1.031
525	-0.9459
528	-0.8627
531	-0.7808
534	-0.7002
537	-0.6206
540	-0.5419
543	-0.4639
546	-0.3866
549	-0.3098
552	-0.2334
555	-0.1573
558	-0.08144
561	-0.005669
564	0.0701
567	0.146
570	0.222
573	0.2983
576	0.3751
579	0.4523
582	0.5302
585	0.6087
588	0.6882
591	0.7687
594	0.8504
597	0.9334
600	1.018
